Simulation view of galaxy clusters with low X-ray surface brightness

X-ray selected samples are known to miss galaxy clusters that are gas poor and have a low surface brightness. This is different for the optically selected samples such as the X-ray Unbiased Selected Sample (XUCS). We characterise the origin of galaxy clusters that are gas poor and have a low surface-brightness by studying covariances between various cluster properties at fixed mass using hydrodynamic cosmological simulations. We extracted approx. 1800 galaxy clusters from a high-resolution Magneticum hydrodynamic cosmological simulation and computed covariances at fixed mass of the following properties: core-excised X-ray luminosity, gas fraction, hot gas temperature, formation redshift, concentration, galaxy richness, fossilness parameter, and stellar mass of the bright central galaxy. We also compared the correlation between concentration and gas fractions in non-radiative simulations, and we followed the trajectories of particles inside galaxy clusters to assess the role of AGN depletion on the gas fraction. In simulations and in observational data, differences in surface brightness are related to differences in gas fraction. Simulations show that the gas fraction strongly correlates with assembly time, in the sense that older clusters are gas poor. Clusters that formed earlier have lower gas fractions because the feedback of the active galactic nucleus ejected a significant amount of gas from the halo. When the X-ray luminosity is corrected for the gas fraction, it shows little or no covariance with other quantities. Older galaxy clusters tend to be gas poor and possess a low X-ray surface brightness because the feedback mechanism removes a significant fraction of gas from these objects. Moreover, we found that most of the $L_X$ covariance with the other quantities is explained by differences in the gas fraction.

==> commenti.txt <==
\section{Commenti scambiati}
Stefano, 29 aprile

Guardare oggetti individuali e' un ottimo suggerimento perche' tra le cose che potremmo fare e' suggerire a Benoist/Maurogordato cosa guardare nei dati. Loro stanno guardando le
cose che risultano ovvie a un osservativo come me e loro. Se vediamo qualcosa di interessante, che e' anche osservabile, ricordiamoci di dirlo loro.


Mi sembra che anche nelle simulazioni, come nei dati reali, Lx e fgas sono legati.
Ottimo, questo va detto nell'articolo, anche alla luce del commento di Sun (a cui gia'
rispondo nel lavoro del 2017) circa la difficolta' di misurare fgas a r500 (che avrebbe
bisogno di dati X profondi come quelli di CL2015)

Per quanto riguarda la tua figura a 3 pannelli, e' esattamente quello che ci serve,
ma per lgM500>14 (come accennavo), il che permettera' di scegliere
colorbar + focused per questi oggetti. Stranamente (pannello in centro) a
massa fissa (prendi 1.5e14) gli oggetti meno concentrati (blu) sono piu' brillanti
(in alto). Sicuro che non ci sia un typo? E i pallini blu del pannello centrale sembrano
anche quelli blu del pannello in alto, ossia hanno uno z di formazione recente,
che mi torna con la minore concentrazione ma non con la maggiore luminosita.



Stefano, 3 maggio

Ho guardato i residui in Lx a fissa massa e dopo correzione per gas\_frac**2. Intorno a 3e14 hanno tutti c=6 (immagino c200), e nessuna dipendenza da zf ossia la sola
dipendenza che si vede e' quella in fgas. O, detto diversamente, Lx e fgas sono completamente covarianti, come faccio vedere nel mio paper 2017 "Variegate: ..."
solo che tu hai uno scatter in Lx (o gas fraction)|M come quello che si osserva nei campioni X-ray selected (che probabilmente hanno guidato
la scelta dei parametri della sub-grid physics della simulazione).

Certo, occorre guardare meglio di come ho fatto io in velocita' (iniziando ad usare delta=500).

La domanda interessante e' ora "se lo spread in Lx e' dovuto a fgas, cosa produce lo spread in fgas?" La risposta e' chiara, zf!
(fai un plot color-coded in zf), ammassi vecchi hanno gas fraction bassa (o, a tua scelta, sono Lx faint |M). Il che triggera la domanda: perche'?
o (come immagino) dove e' finito il gas? In stelle? Ah, se si potesse avere la massa in stelle in tabella....

Se fosse finito in stelle, non torna molto con quanto trova Puddu et al. (in prep) che trova una minor ricchezza negli ammassi con poco Lx|M
(ma massa stellare non e' ricchezza).

Antonio, 5 maggio
Ho provato a calcolare anche f\_gas dell alone al tempo di formazione.

Volevo controllare se non fosse che gli aloni piu vecchi semplicemente
fossero nati con f\_gas piu bassa degli aloni nati di recente.

E invece è il contrario. Aloni con z50\% alto sono, avevano, ai tempi,
f\_gas piu alto, e a z=0 hanno f\_gas basso. Vedi la parte in alto a
destra del plot allegato che è colorata di blu scuro.

Antonio, 5 maggio

Per cercare di capire questa cosa ho preso 7 aloni piu vecchi e ho visto
come evolve M500c, LX(500c), fgas e fstar, vedi allegato.

Pare che mentre la massa totale cresce, la frazione di gas diminuisca
assieme anche alla luminosita, senza che questo si rifletta in un
aumento della massa in stelle.

Quindi immaigno che gli aloni vecchi accrescano per lo piu materiale
povero di gas,

Stefano, 5 maggio
Inizio a fare figure a tre pannelli "a sinistra X-ray sel, in centro XUCS, a destra Magneticum". La prima e' Lx-M (per questo
mi serve T, per plottare Lx[0.5-2] per tutti e tre i pannelli). La seconda e' fgas-M (e questa la faccio subito, non occorre T).
La terza sara log Lx-2lgMgas=LogLx - 2 lg fgas +2 lgM vs M (per far vedere che fgas e Lx sono covarianti, o se
preferisci, che lo scatter in Lx viene da quello in fgas; lasciami ritornare su questo punto: osservativamente la misura di Mgas
dipende dalle misure ai grandi raggi, quelli piu' influenzati dalla stima del background e anche quelli con S/N peggiore. Mostrare
che Lx e fgas sono covarianti anche nelle simulazioni e' un risultato (che diro' a Sun, che me lo chiedeva in diretta al mio seminario)).

Antonio, 13 maggio: è normale che $f_{gas}(z=z50\%)$ è molto piu alta di $f_gas(z=0),$ perche a $z=z50\%$ sei nel bel mezzo di un merger come in Fig. 13 di \cite{2004MNRAS.349..476Torri} o Fig. 1 di \cite{2007MNRAS.380..437Poole}.

